Topics in Contextualised Attention Embeddings

Contextualised word vectors obtained via pre-trained language models encode a variety of knowledge that has already been exploited in applications. Complementary to these language models are probabilistic topic models that learn thematic patterns from the text. Recent work has demonstrated that conducting clustering on the word-level contextual representations from a language model emulates word clusters that are discovered in latent topics of words from Latent Dirichlet Allocation. The important question is how such topical word clusters are automatically formed, through clustering, in the language model when it has not been explicitly designed to model latent topics. To address this question, we design different probe experiments. Using BERT and DistilBERT, we find that the attention framework plays a key role in modelling such word topic clusters. We strongly believe that our work paves way for further research into the relationships between probabilistic topic models and pre-trained language models.

==> backup.txt <==
%In table \ref{Table5} and \ref{Table6} also result of BERT-base uncased %embedding clustering have been represented.
%
%\begin{table}[]
%\caption{20newsGroup dataset fine-Tune BERT embedding GMM clustering} % title of Table
%\centering % used for centering table
%\begin{tabular}{c c c c  } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%layer & fineTune50 & fineTune100 & fineTune150 \\ [0.5ex] % inserts table
%heading
%\hline % inserts single horizontal line
%1& 0.477 & 0.502 & 0.466 \\ % inserting body of the table
%2 & 0.479 & 0.480 & 0.462 \\
%3 & 0.466 & 0.450 & 0.459 \\
%4 & 0.466 & 0.466 & 0.461 \\
%5 & 0.458 & 0.460 & 0.453 \\
%6 & 0.466 & 0.459 & 0.460 \\
%7 & 0.495 & 0.478 & 0.479 \\
%8 & \textbf{0.508} & 0.469 & \textbf{0.496} \\
%9 & \textbf{0.508} & 0.486 & 0.494 \\
%10 & 0.502 & 0.480 & 0.494 \\
%11 & 0.483 & \textbf{0.503} & 0.489 \\
%12 & 0.485 & 0.502 & 0.480 \\ [1ex] % [1ex] adds vertical space
%\hline %inserts single line
%\end{tabular}
%\label{Table3} % is used to refer this table in the text
%\end{table}
%


%----------------------------------------------------

%----------------------------------------------------

%\begin{table}[]
%\caption{IMDB dataset fine-tune embedding GMM clustering} % title of Table
%\centering % used for centering table
%\begin{tabular}{c c c c c  } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%layer & fineTune2 & fineTune5 & fineTune10 & fineTune20 \\ [0.5ex] % inserts table
%heading
%\hline % inserts single horizontal line
%1 & 0.455 & 0.442 & 0.372 & 0.348 \\
%2 & 0.469 & 0.459 & 0.420 & 0.391 \\
%3 & 0.501 & 0.452 & 0.415 & 0.412 \\
%4 & 0.457 & 0.388 & 0.386 & 0.383 \\
%5 & 0.410 & 0.383 & 0.350 & 0.359 \\
%6 & 0.452 & 0.438 & 0.396 & 0.374 \\
%7 & 0.489 & 0.403 & 0.399 & 0.374 \\
%8 & 0.514 & 0.427 & 0.395 & 0.397 \\
%9 & 0.438 & 0.425 & 0.366 & 0.377 \\
%10 & 0.426 & 0.417 & 0.369 & 0.361 \\
%11 & 0.430 & 0.391 & 0.346 & 0.354 \\
%12 & 0.469 & 0.433 & 0.440 & 0.402 \\ [1ex] % [1ex] adds vertical space


%1 &  0.333 & 0.333 & 0.343 \\ % inserting body of the table
%2 &  0.378 & \textbf{0.384} & \textbf{0.380} \\
%3 &  \textbf{0.383} & 0.383 & 0.379 \\
%4 &  0.373 & 0.372 & 0.370 \\
%5 &  0.355 & 0.351 & 0.345 \\
%6 &  0.355 & 0.355 & 0.351 \\
%7 &  0.356 & 0.351 & 0.346 \\
%8 &  0.369 & 0.365 & 0.356 \\
%9 &  0.362 & 0.358 & 0.351 \\
%10 &  0.348 & 0.341 & 0.334 \\
%11 &  0.340 & 0.338 & 0.331 \\
%12 &  0.376 & 0.369 & 0.355 \\ [1ex] % [1ex] adds vertical space
%\hline %inserts single line
%\end{tabular}
%\label{Table4} % is used to refer this table in the text
%\end{table}

%\begin{table}[]
%\caption{20newsGroup dataset Bert-based-uncased embedding GMM clustering} % title of Table
%\centering % used for centering table
%\begin{tabular}{c c c c  } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%layer & Bert-based-uncased50 & Bert-based-uncased100 & Bert-based-uncased150 \\ [0.5ex] % inserts table
%heading
%\hline % inserts single horizontal line
%1 & 0.502 & 0.489 & 0.481 \\ % inserting body of the table
%2 & 0.480 & 0.463 & 0.464 \\
%3 &  0.450 & 0.453 & 0.448 \\
%4 &  0.466 & 0.461 & 0.452 \\
%5 &  0.460 & 0.448 & 0.449 \\
%6 &  0.459 & 0.455 & 0.451 \\
%7 &  0.478 & 0.471 & 0.454 \\
%8 &  0.469 & 0.468 & 0.470 \\
%9 &  0.486 & 0.474 & 0.471 \\
%10 &  0.480 & 0.483 & 0.476 \\
%11 &  \textbf{0.503} & 0.489 & 0.481 \\
%12 &  0.502 & \textbf{0.489} & \textbf{0.484} \\ [1ex] % [1ex] adds vertical space
%\hline %inserts single line
%\end{tabular}
%\label{Table5} % is used to refer this table in the text
%\end{table}
%

%\begin{table}[]
%\caption{IMDB dataset Bert-based-uncased embedding GMM clustering} % title of Table
%\centering % used for centering table
%\begin{tabular}{c c c c c  } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%layer & Bert-based-uncased2 & Bert-based-uncased5 & Bert-based-uncased10 & Bert-based-uncased20 \\ [0.5ex] % inserts table
%heading
%\hline % inserts single horizontal line
%1 & 0.411 & 0.390 & 0.365 & 0.358 \\
%2 & 0.473 & 0.447 & 0.374 & 0.347 \\
%3 & 0.480 & 0.414 & 0.418 & 0.385 \\
%4 & \textbf{0.586} & 0.478 & 0.444 & 0.421 \\
%5 & 0.583 & \textbf{0.490} & 0.439 & 0.426 \\
%6 & 0.563 & 0.477 & \textbf{0.471} & 0.429 \\
%7 & 0.546 & 0.485 & 0.431 & 0.425 \\
%8 & 0.510 & 0.438 & 0.428 & 0.414 \\
%9 & 0.452 & 0.410 & 0.393 & 0.383 \\
%10 & 0.476 & 0.430 & 0.381 & 0.351 \\
%11 & 0.425 & 0.429 & 0.400 & 0.398 \\
%12 & 0.523 & 0.454 & 0.446 & \textbf{0.439} \\ [1ex] % [1ex] adds
%1 & 0.354 & 0.345 & 0.344 \\ % inserting body of the table
%2 & 0.356 & 0.365 & 0.360 \\
%3 &  0.366 & 0.363 & 0.363 \\
%4 &  0.393 & 0.386 & 0.387 \\
%5 &  0.399 & 0.404 & 0.387 \\
%6 &  0.403 & 0.390 & 0.389 \\
%7 &  0.396 & 0.384 & 0.378 \\
%8 &  0.394 & 0.377 & 0.373 \\
%9 &  0.366 & 0.355 & 0.348 \\
%10 &  0.352 & 0.347 & 0.342 \\
%11 &  0.374 & 0.372 & 0.371 \\
%12 & \textbf{0.413} & \textbf{0.406} & \textbf{0.395} \\ [1ex] % [1ex] adds vertical space
%\hline %inserts single line
%\end{tabular}
%\label{Table6} % is used to refer this table in the text
%\end{table}

%\begin{comment}
%\begin{tabular}{rrrrr}
%\centering % used for centering table
%\toprule
% Topics &  reuters21578\_c\_v &  smsSpamCollection\_c\_v &  hatespeech\_c\_v &  twitter\_us\_airline\_c\_v \\
%\midrule
%     10 &             0.431 &                  0.393 &           0.251 &                   0.280 \\
%     20 &             0.483 &                  0.357 &           0.259 &                   0.274 \\
%     30 &             0.447 &                  0.394 &           0.257 &                   0.268 \\
%     50 &             0.432 &                  0.372 &           0.290 &                   0.261 \\
%    100 &             0.434 &                  0.420 &           0.346 &                   0.261 \\
%    150 &             0.428 &                  0.428 &           0.387 &                   0.283 \\
%    180 &             0.431 &                  0.455 &           0.400 &                   0.300 \\
%    200 &             0.407 &                  0.448 &           0.402 &                   0.307 \\
%\bottomrule
%\label{Different datasets nmf_coherence}
%\end{tabular}
%\end{comment}

%%%hatespeech bert base coherence clustering

%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & VB2 & VB5 & VB20 & VB30 & VB50 & VB150 & VB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line
%1 &      0.790 &      0.757 &       0.700 &       0.696 &       0.681 &        0.669 &        0.665 \\
%2 &      0.774 &      0.754 &       0.706 &       0.707 &       0.696 &        0.681 &        0.684 \\
%3 &      0.774 &      0.742 &       0.697 &       0.696 &       0.687 &        0.673 &        0.674 \\
%4 &      0.750 &      0.700 &       0.688 &       0.692 &       0.682 &        0.662 &        0.661 \\
%5 &      0.751 &      0.704 &       0.690 &       0.689 &       0.672 &        0.667 &        0.670 \\
%6 &      0.747 &      0.724 &       0.695 &       0.685 &       0.685 &        0.674 &        0.672 \\
%7 &      0.757 &      0.732 &       0.713 &       0.699 &       0.692 &        0.680 &        0.676 \\
%8 &      0.762 &      0.741 &       0.718 &       0.706 &       0.690 &        0.680 &        0.679 \\
%9 &      0.787 &      0.754 &       0.728 &       0.724 &       0.706 &        0.691 &        0.688 \\
%10 &      0.780 &      0.756 &       0.724 &       0.716 &       0.709 &        0.695 &       0.695 \\
%11 &      0.775 &      0.758 &       0.733 &       0.726 &       0.718 &        0.700 &       0.697 \\
%12 &      0.799 &      0.765 &       0.741 &       0.736 &       0.720 &        0.698 &       0.693 \\

%\hline %inserts single line
%\end{tabular}
%\caption{Hatespeech GMM clustering on BERT-base attention weights. VB in the table refers to the vanilla BERT-base model. The number followed by VB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}

%%%hatespeech bert base coherence clustering

%%
%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & VB2 & VB5 & VB20 & VB30 & VB50 & VB150 & VB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

% 1 &      0.471 &      0.393 &       0.391 &       0.395 &       0.397 &        0.392 &        0.385 \\
% 2 &      0.359 &      0.364 &       0.329 &       0.334 &       0.334 &        0.335 &        0.331 \\
%      3 &      0.338 &      0.350 &       0.323 &       0.322 &       0.323 &        0.325 &        0.328 \\
%      4 &      0.339 &      0.356 &       0.322 &       0.319 &       0.328 &        0.332 &        0.334 \\
%      5 &      0.294 &      0.277 &       0.308 &       0.307 &       0.320 &        0.321 &        0.325 \\
%      6 &      0.350 &      0.300 &       0.294 &       0.293 &       0.299 &        0.316 &        0.312 \\
%      7 &      0.244 &      0.292 &       0.296 &       0.299 &       0.302 &        0.311 &        0.314 \\
%      8 &      0.324 &      0.276 &       0.291 &       0.298 &       0.304 &        0.316 &        0.318 \\
%      9 &      0.226 &      0.291 &       0.290 &       0.294 &       0.308 &        0.313 &        0.318 \\
%     10 &      0.296 &      0.255 &       0.301 &       0.310 &       0.334 &        0.328 &        0.322 \\
%     11 &      0.398 &      0.359 &       0.326 &       0.316 &       0.335 &        0.330 &        0.333 \\
%     12 &      0.365 &      0.417 &       0.399 &       0.393 &       0.396 &        0.390 &        0.389 \\

%\hline %inserts single line
%\end{tabular}
%\caption{reuters21578 GMM clustering on BERT-base attention weights. VB in the table refers to the vanilla BERT-base model. The number followed by VB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}
%%


%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & VB2 & VB5 & VB20 & VB30 & VB50 & VB150 & VB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

% 1 &      0.736 &      0.718 &       0.712 &       0.696 &       0.694 &        0.696 &        0.697 \\
%      2 &      0.741 &      0.745 &       0.698 &       0.708 &       0.704 &        0.699 &        0.701 \\
%      3 &      0.705 &      0.725 &       0.694 &       0.699 &       0.697 &        0.695 &        0.696 \\
%      4 &      0.755 &      0.753 &       0.706 &       0.709 &       0.697 &        0.696 &        0.696 \\
%      5 &      0.752 &      0.747 &       0.708 &       0.693 &       0.694 &        0.692 &        0.695 \\
%      6 &      0.742 &      0.740 &       0.695 &       0.700 &       0.698 &        0.694 &        0.690 \\
%      7 &      0.719 &      0.700 &       0.696 &       0.698 &       0.693 &        0.692 &        0.689 \\
%      8 &      0.762 &      0.735 &       0.698 &       0.703 &       0.691 &        0.688 &        0.688 \\
%      9 &      0.706 &      0.687 &       0.687 &       0.680 &       0.674 &        0.679 &        0.673 \\
%     10 &      0.742 &      0.724 &       0.693 &       0.690 &       0.687 &        0.677 &        0.679 \\
%     11 &      0.757 &      0.735 &       0.695 &       0.687 &       0.686 &        0.679 &        0.680 \\
%     12 &      0.776 &      0.764 &       0.731 &       0.713 &       0.713 &        0.706 &        0.697 \\

%\hline %inserts single line
%\end{tabular}
%\caption{SMS Spam Collection dataset GMM clustering on BERT-base attention weights. VB in the table refers to the vanilla BERT-base model. The number followed by VB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}

%%%%%%%%%%%%%%%%%

%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c } % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & VB2 & VB5 & VB20 & VB30 & VB50 & VB150 & VB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

% 1 &      0.689 &      0.673 &       0.623 &       0.628 &       0.608 &        0.614 &        0.614 \\
%      2 &      0.698 &      0.682 &       0.661 &       0.647 &       0.644 &        0.634 &        0.638 \\
%      3 &      0.700 &      0.708 &       0.646 &       0.653 &       0.636 &        0.633 &        0.630 \\
%      4 &      0.705 &      0.683 &       0.641 &       0.643 &       0.635 &        0.627 &        0.631 \\
%      5 &      0.695 &      0.685 &       0.656 &       0.653 &       0.635 &        0.630 &        0.625 \\
%      6 &      0.685 &      0.674 &       0.662 &       0.641 &       0.633 &        0.626 &        0.626 \\
%      7 &      0.694 &      0.677 &       0.654 &       0.653 &       0.640 &        0.634 &        0.629 \\
%      8 &      0.734 &      0.707 &       0.658 &       0.660 &       0.651 &        0.638 &        0.638 \\
%      9 &      0.737 &      0.715 &       0.671 &       0.663 &       0.653 &        0.636 &        0.633 \\
%     10 &      0.724 &      0.710 &       0.682 &       0.662 &       0.661 &        0.647 &        0.643 \\
%     11 &      0.774 &      0.737 &       0.700 &       0.685 &       0.673 &        0.657 &        0.650 \\
%     12 &      0.759 &      0.727 &       0.679 &       0.674 &       0.674 &        0.655 &        0.654 \\

%\hline %inserts single line
%\end{tabular}
%\caption{US airline sentiment dataset GMM clustering on BERT-base attention weights. VB in the table refers to the vanilla BERT-base model. The number followed by VB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}
%----------------------------------------------------

%----------------------------------------------------

%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c C} % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & DB2 & DB5 & DB10 & DB20 & DB30 & DB50 & DB150 & DB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

% 1 &  0.769207 &  0.743144 &  0.716188 &  0.713488 &  0.702749 &  0.691609 &  0.673881 &  0.672227 \\
%     2 &  0.760643 &  0.729048 &  0.705845 &  0.704654 &  0.690674 &  0.681403 &  0.668181 &  0.665130 \\
%     3 &  0.755161 &  0.717876 &  0.724054 &  0.702533 &  0.688658 &  0.682625 &  0.668072 &  0.668976 \\
%     4 &  0.771964 &  0.762007 &  0.744616 &  0.710713 &  0.709081 &  0.699852 &  0.682367 &  0.681313 \\
%     5 &  0.798215 &  0.750143 &  0.731743 &  0.719198 &  0.709963 &  0.709230 &  0.686380 &  0.687567 \\
%     6 &  0.799486 &  0.765754 &  0.746673 &  0.746427 &  0.728800 &  0.724054 &  0.699014 &  0.698515 \\

%\hline %inserts single line
%\end{tabular}
%\caption{Hatespeech dataset GMM clustering on distilBERT attention weights. DB in the table refers to the DistilBERT-base model. The number followed by DB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}

%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c C} % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & DB2 & DB5 & DB10 & DB20 & DB30 & DB50 & DB150 & DB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

%1 &  0.512962 &  0.457415 &  0.429893 &  0.430108 &  0.420441 &  0.420833 &  0.402663 &  0.404271 \\
%     2 &  0.526301 &  0.455116 &  0.430931 &  0.445443 &  0.432890 &  0.441108 &  0.425061 &  0.421000 \\
%     3 &  0.497244 &  0.448486 &  0.448473 &  0.430856 &  0.434885 &  0.424009 &  0.414610 &  0.415091 \\
%     4 &  0.514805 &  0.446343 &  0.440479 &  0.442995 &  0.428044 &  0.425700 &  0.410333 &  0.415762 \\
%     5 &  0.466527 &  0.447858 &  0.440506 &  0.414189 &  0.412603 &  0.394023 &  0.397200 &  0.395447 \\
%     6 &  0.423971 &  0.408785 &  0.390471 &  0.386499 &  0.386784 &  0.384057 &  0.385892 &  0.385890 \\

%\hline %inserts single line
%\end{tabular}
%\caption{reuters_21758 dataset GMM clustering on distilBERT attention weights. DB in the table refers to the DistilBERT-base model. The number followed by DB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}

%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c C} % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & DB2 & DB5 & DB10 & DB20 & DB30 & DB50 & DB150 & DB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

% 1 &  0.752394 &  0.731677 &  0.716583 &  0.695485 &  0.697745 &  0.693728 &  0.687150 &  0.691214 \\
%2 &  0.749724 &  0.730516 &  0.698712 &  0.690882 &  0.686654 &  0.692185 &  0.685277 &  0.684616 \\
%          3 &  0.749973 &  0.741354 &  0.724608 &  0.714021 &  0.702151 &  0.704661 &  0.696110 &  0.697077 \\
%          4 &  0.688257 &  0.697260 &  0.701532 &  0.703127 &  0.694597 &  0.691547 &  0.689019 &  0.687630 \\
%          5 &  0.713162 &  0.678170 &  0.670619 &  0.672078 &  0.663831 &  0.663651 &  0.667395 &  0.670173 \\
%          6 &  0.797908 &  0.742367 &  0.736614 &  0.718769 &  0.716043 &  0.707352 &  0.697983 &  0.697392 \\

%\hline %inserts single line
%\end{tabular}
%\caption{SMS_spam_collection dataset GMM clustering on distilBERT attention weights. DB in the table refers to the DistilBERT-base model. The number followed by DB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}

%\begin{table*}
%\centering % used for centering table
%\begin{tabular}{c c c c c c c c C} % centered columns (4 columns)
%\hline\hline %inserts double horizontal lines
%Layer & DB2 & DB5 & DB10 & DB20 & DB30 & DB50 & DB150 & DB200 \\ [0.5ex] % inserts table
%\hline % inserts single horizontal line

% 1 &  0.741825 &  0.693366 &  0.665924 &  0.642922 &  0.622300 &  0.639916 &  0.627733 &  0.627138 \\
%          2 &  0.690031 &  0.670797 &  0.649642 &  0.624911 &  0.625063 &  0.618196 &  0.616401 &  0.618512 \\
%          3 &  0.649721 &  0.644147 &  0.644165 &  0.642752 &  0.633476 &  0.627091 &  0.620348 &  0.615836 \\
%          4 &  0.636079 &  0.669061 &  0.637116 &  0.621524 &  0.622359 &  0.622079 &  0.617552 &  0.618959 \\
%          5 &  0.700552 &  0.698164 &  0.677694 &  0.666177 &  0.655267 &  0.648763 &  0.641207 &  0.638784 \\
%          6 &  0.761195 &  0.727140 &  0.684416 &  0.678216 &  0.673337 &  0.664321 &  0.655999 &  0.649626 \\

%\hline %inserts single line
%\end{tabular}
%\caption{Twitter_US_airline_sentiment dataset GMM clustering on distilBERT attention weights. DB in the table refers to the DistilBERT-base model. The number followed by DB  refers to the number of clusters specified to the GMM model.} % title of Table
%\label{Table4} % is used to refer this table in the text
%\end{table*}


%----------------------------------------------------

%----------------------------------------------------

%HDP topic modeling result coherence score u_mass, C_V

20 news group : {-7.041171258645046, 0.47553498863905236}
IMDB : {-7.67822179048378,0.30395890440713297}
hatespeech : {-4.5198402864708935, 0.26371225227891865}
reuters: {-8.17724110783297,0.405505307521295}
SMS_Spam_Collection : {-17.259901237036175,0.6301652957851535}
Twitter_US_Airline_Sentiment : {-10.097397647347046,0.44680092547767847}


\begin{table}
\begin{tabular}{cc|cc}
\hline
\multicolumn{2}{c|}{20NG}                                & \multicolumn{2}{c}{IMDB}                                \\ \hline
\multicolumn{1}{c}{\# topics} & \multicolumn{1}{c|}{c-v} & \multicolumn{1}{c}{\# topics} & \multicolumn{1}{c}{c-v} \\
30                            & 0.487                    & 2                             & 0.363                   \\
50                            & \textbf{0.504}                    & 5                             & 0.364                   \\
100                           & 0.474                    & 10                            & 0.370                   \\
150                           & 0.470                    & 20                            & \textbf{0.461}                   \\
200                           & 0.473                    & 30                            & 0.437                   \\ \hline
\end{tabular}
\caption{Coherence results obtained for the LDA model.}
\label{lda_coherence}
\end{table}
\begin{table}
\begin{tabular}{cc|cc}
\hline
\multicolumn{2}{c|}{20NG}                                & \multicolumn{2}{c}{IMDB}                                \\ \hline
\multicolumn{1}{c}{\# topics} & \multicolumn{1}{c|}{c-v} & \multicolumn{1}{c}{\# topics} & \multicolumn{1}{c}{c-v} \\
30  & \textbf{0.504}                    & 2                             & 0.276                  \\
50      & 0.484                   & 5   & 0.275                   \\
100  & 0.453      & 10             & 0.299                   \\
150  & 0.455                    & 20                            & \textbf{0.300}                   \\
200                           & 0.474                    & 30                            & 0.299                   \\ \hline
\end{tabular}
\caption{Coherence results obtained for the NMF model.}
\label{nmf_coherence}
\end{table}

